FuzzerAid: Grouping Fuzzed Crashes Based On Fault Signatures

Fuzzing has been an important approach for finding bugs and vulnerabilities in programs. Many fuzzers deployed in industry run daily and can generate an overwhelming number of crashes. Diagnosing such crashes can be very challenging and time-consuming. Existing fuzzers typically employ heuristics such as code coverage or call stack hashes to weed out duplicate reporting of bugs. While these heuristics are cheap, they are often imprecise and end up still reporting many "unique" crashes corresponding to the same bug. In this paper, we present FuzzerAid that uses fault signatures to group crashes reported by the fuzzers. Fault signature is a small executable program and consists of a selection of necessary statements from the original program that can reproduce a bug. In our approach, we first generate a fault signature using a given crash. We then execute the fault signature with other crash inducing inputs. If the failure is reproduced, we classify the crashes into the group labeled with the fault signature; if not, we generate a new fault signature. After all the crash inducing inputs are classified, we further merge the fault signatures of the same root cause into a group. We implemented our approach in a tool called FuzzerAid and evaluated it on 3020 crashes generated from 15 real-world bugs and 4 large open source projects. Our evaluation shows that we are able to correctly group 99.1% of the crashes and reported only 17 (+2) "unique" bugs, outperforming the state-of-the-art fuzzers.

==> Example/Bug1.txt <==
2711 void flushline(!$\dotsc$!) {
2713   !$\dotsc$!
3026   obuf->input_alt.hseq,
3027   obuf->input_alt.fid,
3028   obuf->input_alt.name->ptr,
3029   obuf->input_alt.type->ptr,
3030   obuf->input_alt.value->ptr);
3031   !$\dotsc$!
3043 }

==> Example/Bug1Input.txt <==
<table>000000000000<b<><listing><input_alt>0

==> Example/Bug1Stack.txt <==
 !$\bullet$! flushline!$\rightarrow$!HTMLlineproc0!$\rightarrow$!HTMLtagproc1
 !$\bullet$! flushline!$\rightarrow$!HTMLlineproc0!$\rightarrow$!do_refill
 !$\bullet$! flushline!$\rightarrow$!HTMLtagproc1!$\rightarrow$!HTMLlineproc0
 !$\bullet$! flushline!$\rightarrow$!do_refill!$\rightarrow$!renderTable

==> Example/Bug2Input1.txt <==
00000000: 3c62 7574 746f 6e20 7661 6c75 653d 2722  <button value='"
00000010: 3e3c 696e 7075 745f 616c 7420 6669 643d  ><input_alt fid=
00000020: 3020 7479 7065 3d27 3e3c 2f68 323e       0 type='></h2>


==> Example/Bug2Input2.txt <==
00000000: 3c69 6e70 7574 3e3c 6d65 7461 2063 6861  <input><meta cha
00000010: 7273 6574 3d67 6231 3830 3330 3e3c 3030  rset=gb18030><00
00000020: 3030 3030 3030 3030 3030 3030 8081 fff3  000000000000....
00000030: fff3 a080 a080 8130 8081 30a0 8130 f3a0  .......0..0..0..
00000040: 8081 fff3 a080 a130 3030 3030 3030 3030  .......000000000
00000050: 3030 3030 3030 3030 3030 3030 3030 3030  0000000000000000
00000060: 3030 3030 3030 0a30 3030 3030 3030 3030  000000.000000000
00000070: 3030 3030 ff30 a030 c4c4 c430 c4c4 3030  0000.0.0...0..00
00000080: c430 c4c4 3030 3030 30c4 30c4 c430 30c4  .0..00000.0..00.
00000090: c4c4 3030 3030 30c4 30a0 6d30 a030 3030  ..00000.0.m0.000
000000a0: 3030 3030 3030 3030 3030 3030 3030 3030  0000000000000000
000000b0: 3030 3030 3030 3030 3030 3030 3030 3030  0000000000000000
000000c0: 3030 ff30 a030 a080 3030 3030 8130 3030  00.0.0..0000.000
000000d0: 3030 3030 3030 30c4 3081 8030 3030 30a0  0000000.0..0000.
000000e0: 3081 a080 81                             0....


==> Example/Creduce.txt <==
a(*c, e) {
  intd *d = c;
  free(d);
  *d;
}
main() {
  char *b = malloc(0);
  a(b,true);
}


==> Example/PathInfo.txt <==
Path1: 6,5,7,!\textcolor{red}{8}!,1,2,3      Path2: 6,5,7,!\textcolor{red}{9}!,1,2,3


==> Example/w3mOrig1-Old.txt <==
void HTMLlineproc0(!$\dots$!) {
  !\colorbox{red!50}{Lineprop mode;}!
  !\colorbox{red!50}{$\dots$}!
  struct readbuffer *obuf = h_env->obuf;
  struct table_mode *tbl_mode = NULL;
  !\colorbox{red!50}{if (w3m\_debug) \{ $\dots$ \} }!
  !\colorbox{red!50}{$\dots$}!
  if (obuf->table_level >= 0) {
    !\colorbox{red!50}{while (*line $\neq$ 0) \{}!
      !\colorbox{red!50}{$\dots$}!
      int pre_mode = (obuf->table_level >= 0) ?
      tbl_mode->pre_mode : obuf->flag; // Null Pointer
      !\colorbox{red!50}{$\dots$}!
    !\colorbox{red!50}{\}}!
  }
  !\colorbox{red!50}{else \{$\dots$\}}!
  !\colorbox{red!50}{$\dots$}!
}
!\colorbox{red!50}{void clear\_ignore\_p\_flag ($\dots$) \{$\dots$\}}!

==> Figures/Overview-Org.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Overview.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{834.08090667bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.29737378)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Overview.pdf}}%
    \put(0.10165478,0.22377851){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Fuzzed\\Crashes\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Overview.pdf}}%
    \put(0.38968932,0.22542527){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Classify with\\Fault Signatures\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Overview.pdf}}%
    \put(0.76946981,0.22226106){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Generate\\Fault Signatures\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Overview.pdf}}%
    \put(0.37575367,0.05039358){\color[rgb]{0,0,0}\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Fault\\Signatures\end{tabular}}}}%
    \put(0.57807508,0.22374713){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Not Triggered\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Overview.pdf}}%
    \put(0.91513142,0.06993739){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Grouped\\Fuzzed Crashes\end{tabular}}}}%
    \put(0.16588898,0.04172734){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}New\\Fault Signature\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Overview.pdf}}%
    \put(0.23108409,0.22470571){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Inputs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Overview.pdf}}%
    \put(0.63373601,0.0704247){\makebox(0,0)[t]{\smash{\begin{tabular}[t]{c}Merge\\Fault Signatures\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Overview.pdf}}%
  \end{picture}%
\endgroup%

